Multivariate integration over $\R^s$ with exponential rate of convergence

In this paper we analyze the approximation of multivariate integrals over the Euclidean plane for functions which are analytic. We show explicit upper bounds which attain the exponential rate of convergence. We use an infinite grid with different mesh sizes and lengths in each direction to sample the function, and then truncate it. In our analysis, the mesh sizes and the truncated domain are chosen by optimally balancing the truncation error and the discretization error. This paper derives results in comparable function space settings, extended to $\R^s$, as which were recently obtained in the unit cube by Dick, Larcher, Pillichshammer and Wo{\'z}niakowski (2011). They showed that both lattice rules and regular grids, with different mesh sizes in each direction, attain exponential rates, hence motivating us to analyze only cubature formula based on regular meshes. We further also amend the analysis of older publications, e.g., Sloan and Osborn (1987) and Sugihara (1987), using lattice rules on $\R^s$ by taking the truncation error into account and extending them to take the anisotropy of the function space into account.

==> double1D.txt <==
                  31	1.1305e-10	3.44248e-14
                  63	7.14288e-24	4.35961e-28
                 127	5.83154e-51	6.99199e-56
                 255	1.76196e-93	1.79849e-111
                 511	8.53928e-170	1.18993e-222
                1023	2.6362e-310	5.20889e-445
                2047	1.1471e-569	9.98149e-890
                4095	1.30655e-1047	3.66519e-1779
                8191	1.0196e-1939	4.94195e-3558


==> double2D.txt <==
                  25	0.462242	0.00673795
                  49	0.172698	0.000911882
                 121	0.00440751	1.67017e-05
                 225	0.000372388	3.05902e-07
                 441	5.78036e-06	7.58256e-10
                 961	2.26099e-10	3.44248e-14
                2025	5.75319e-17	2.86252e-20
                3969	1.42858e-23	4.35961e-28
                7921	8.59013e-34	2.22736e-39
               16129	1.16631e-50	6.99199e-56
               32761	3.86778e-69	2.47001e-79
               65025	3.52391e-93	1.79849e-111
               130321	1.15818e-125	1.65841e-157
               261121	1.70786e-169	1.18993e-222
               522729	6.57603e-229	1.01179e-314


==> double4D_lambda085.txt <==
                 625	0.285507	0.459936
                2401	0.0389763	0.406845
               14641	5.45246e-05	0.317639
               50625	3.78217e-07	0.250384
              194481	1.27181e-09	0.178278
              923521	1.8638e-13	0.10468
         4.10062e+06	3.63678e-17	0.0520607
          1.5753e+07	2.04614e-23	0.0223379
         6.27422e+07	1.2482e-31	0.00703427
         2.60145e+08	7.40362e-43	0.00142405


==> double8D_lambda08.txt <==
               6561	0.998147	0.710817
              390625	0.24769	0.678186
          5.7648e+06	0.023795	0.637844
         4.30467e+07	0.000808351	0.59929
         2.14359e+08	0.000141541	0.563595
         8.15731e+08	2.77699e-05	0.530709


==> gu.txt <==
     u         g(u)
-6.000000 0.0000000000
-5.950000 0.0000000000
-5.900000 0.0000000000
-5.850000 0.0000000000
-5.800000 0.0000000000
-5.750000 0.0000000000
-5.700000 0.0000000000
-5.650000 0.0000000000
-5.600000 0.0000000000
-5.550000 0.0000000000
-5.500000 0.0000000000
-5.450000 0.0000000000
-5.400000 0.0000000000
-5.350000 0.0000000000
-5.300000 0.0000000000
-5.250000 0.0000000000
-5.200000 0.0000000000
-5.150000 0.0000000000
-5.100000 0.0000000000
-5.050000 0.0000000000
-5.000000 0.0000000000
-4.950000 0.0000000001
-4.900000 0.0000000001
-4.850000 0.0000000004
-4.800000 0.0000000011
-4.750000 0.0000000026
-4.700000 0.0000000063
-4.650000 0.0000000144
-4.600000 0.0000000319
-4.550000 0.0000000679
-4.500000 0.0000001397
-4.450000 0.0000002781
-4.400000 0.0000005365
-4.350000 0.0000010049
-4.300000 0.0000018297
-4.250000 0.0000032431
-4.200000 0.0000056035
-4.150000 0.0000094496
-4.100000 0.0000155718
-4.050000 0.0000251037
-4.000000 0.0000396351
-3.950000 0.0000613500
-3.900000 0.0000931895
-3.850000 0.0001390412
-3.800000 0.0002039530
-3.750000 0.0002943704
-3.700000 0.0004183935
-3.650000 0.0005860501
-3.600000 0.0008095801
-3.550000 0.0011037243
-3.500000 0.0014860143
-3.450000 0.0019770549
-3.400000 0.0026007953
-3.350000 0.0033847841
-3.300000 0.0043604019
-3.250000 0.0055630713
-3.200000 0.0070324397
-3.150000 0.0088125346
-3.100000 0.0109518917
-3.050000 0.0135036557
-3.000000 0.0165256559
-2.950000 0.0200804582
-2.900000 0.0242353963
-2.850000 0.0290625839
-2.800000 0.0346389104
-2.750000 0.0410460212
-2.700000 0.0483702843
-2.650000 0.0567027418
-2.600000 0.0661390459
-2.550000 0.0767793743
-2.500000 0.0887283220
-2.450000 0.1020947588
-2.400000 0.1169916440
-2.350000 0.1335357814
-2.300000 0.1518474986
-2.250000 0.1720502239
-2.200000 0.1942699330
-2.150000 0.2186344278
-2.100000 0.2452724024
-2.050000 0.2743122411
-2.000000 0.3058804830
-1.950000 0.3400998734
-1.900000 0.3770869100
-1.850000 0.4169487739
-1.800000 0.4597795209
-1.750000 0.5056553885
-1.700000 0.5546290591
-1.650000 0.6067227049
-1.600000 0.6619196252
-1.550000 0.7201542874
-1.500000 0.7813005848
-1.450000 0.8451581473
-1.400000 0.9114365869
-1.350000 0.9797376299
-1.300000 1.0495352078
-1.250000 1.1201537395
-1.200000 1.1907450711
-1.150000 1.2602648441
-1.100000 1.3274494608
-1.050000 1.3907953075
-1.000000 1.4485424892
-0.950000 1.4986660159
-0.900000 1.5388781296
-0.850000 1.5666462287
-0.800000 1.5792315502
-0.750000 1.5737542886
-0.700000 1.5472909987
-0.650000 1.4970097254
-0.600000 1.4203470799
-0.550000 1.3152291299
-0.500000 1.1803342286
-0.450000 1.0153905239
-0.400000 0.8214937955
-0.350000 0.6014225829
-0.300000 0.3599178184
-0.250000 0.1038843049
-0.200000 -0.1575370569
-0.150000 -0.4130822972
-0.100000 -0.6497174254
-0.050000 -0.8532760698
0.000000 -1.0094045835
0.050000 -1.1048027206
0.100000 -1.1287004318
0.150000 -1.0744540450
0.200000 -0.9410846669
0.250000 -0.7345283957
0.300000 -0.4683353827
0.350000 -0.1635578947
0.400000 0.1523802143
0.450000 0.4479307731
0.500000 0.6907186270
0.550000 0.8516174344
0.600000 0.9091176991
0.650000 0.8533201414
0.700000 0.6887914281
0.750000 0.4355547962
0.800000 0.1276850965
0.850000 -0.1906644644
0.900000 -0.4714987253
0.950000 -0.6706585293
1.000000 -0.7556759530
1.050000 -0.7122944904
1.100000 -0.5481879036
1.150000 -0.2927973493
1.200000 0.0070996848
1.250000 0.2955900960
1.300000 0.5182075137
1.350000 0.6328322641
1.400000 0.6185776631
1.450000 0.4805887005
1.500000 0.2494552072
1.550000 -0.0249053534
1.600000 -0.2837647566
1.650000 -0.4722816973
1.700000 -0.5515473973
1.750000 -0.5071903121
1.800000 -0.3524776332
1.850000 -0.1251085840
1.900000 0.1216138011
1.950000 0.3311879569
2.000000 0.4569726548
2.050000 0.4728051077
2.100000 0.3786723340
2.150000 0.2001345447
2.200000 -0.0182803813
2.250000 -0.2240370440
2.300000 -0.3692045016
2.350000 -0.4216654500
2.400000 -0.3722688357
2.450000 -0.2363120109
2.500000 -0.0491471411
2.550000 0.1428708449
2.600000 0.2937890860
2.650000 0.3690099717
2.700000 0.3531820327
2.750000 0.2532349615
2.800000 0.0959874645
2.850000 -0.0789240280
2.900000 -0.2289517345
2.950000 -0.3189161562
3.000000 -0.3291888417
3.050000 -0.2598901618
3.100000 -0.1302272347
3.150000 0.0267143537
3.200000 0.1723363339
3.250000 0.2719527054
3.300000 0.3029881998
3.350000 0.2600275967
3.400000 0.1556031971
3.450000 0.0166585343
3.500000 -0.1223391002
3.550000 -0.2278921854
3.600000 -0.2754932619
3.650000 -0.2552641779
3.700000 -0.1739287985
3.750000 -0.0527461636
3.800000 0.0779917753
3.850000 0.1864868956
3.900000 0.2471270001
3.950000 0.2464925044
4.000000 0.1862782820
4.050000 0.0825064605
4.100000 -0.0386884564
4.150000 -0.1476048560
4.200000 -0.2182194160
4.250000 -0.2343732947
4.300000 -0.1934359866
4.350000 -0.1066242565
4.400000 0.0040231648
4.450000 0.1112101837
4.500000 0.1890896721
4.550000 0.2194705214
4.600000 0.1960409451
4.650000 0.1256336741
4.700000 0.0262921538
4.750000 -0.0773274419
4.800000 -0.1600530544
4.850000 -0.2022903997
4.900000 -0.1946433985
4.950000 -0.1399767584
5.000000 -0.0524749707
5.050000 0.0460146063
5.100000 0.1314174855
5.150000 0.1832988568
5.200000 0.1897360754
5.250000 0.1500390909
5.300000 0.0747028585
5.350000 -0.0173441517
5.400000 -0.1034794535
5.450000 -0.1629313465
5.500000 -0.1817736679
5.550000 -0.1561728963
5.600000 -0.0931341075
5.650000 -0.0086103637
5.700000 0.0765201325
5.750000 0.1415982124
5.800000 0.1711849393
5.850000 0.1587120894
5.900000 0.1079216961
5.950000 0.0317839698
6.000000 -0.0508017702
6.050000 -0.1196872053
6.100000 -0.1583799623
6.150000 -0.1579818900
6.200000 -0.1192226930
6.250000 -0.0521272889
6.300000 0.0265643969
6.350000 0.0975641644
6.400000 0.1437540685
6.450000 0.1543046777
6.500000 0.1272044122
6.550000 0.0696115558
6.600000 -0.0040229021
6.650000 -0.0755725338
6.700000 -0.1276895491
6.750000 -0.1480031822
6.800000 -0.1320481883
6.850000 -0.0842320976
6.900000 -0.0166354803
6.950000 0.0540321679
7.000000 0.1105558117
7.050000 0.1394017542
7.100000 0.1339513596
7.150000 0.0960105722
7.200000 0.0352532448
7.250000 -0.0332377486
7.300000 -0.0927084872
7.350000 -0.1288262392
7.400000 -0.1331278730
7.450000 -0.1049961745
7.500000 -0.0517042181
7.550000 0.0134570461
7.600000 0.0744878470
7.650000 0.1166028343
7.700000 0.1298078128
7.750000 0.1112659665
7.800000 0.0658946738
7.850000 0.0050708051
7.900000 -0.0562167935
7.950000 -0.1030562122
8.000000 -0.1242360817
8.050000 -0.1149244491
8.100000 -0.0777639499
8.150000 -0.0221368864
8.200000 0.0381986320
8.250000 0.0885071344
8.300000 0.1166704170
8.350000 0.1161024755
8.400000 0.0872845619
8.450000 0.0375638354
8.500000 -0.0207147788
8.550000 -0.0732697305
8.600000 -0.1073788892
8.650000 -0.1149555911
8.700000 -0.0944618203
8.750000 -0.0512068733
8.800000 0.0040225344
8.850000 0.0576485885
8.900000 0.0966370119
8.950000 0.1116618790
9.000000 0.0993329626
9.050000 0.0629544693
9.100000 0.0116469793
9.150000 -0.0419357774
9.200000 -0.0847245728
9.250000 -0.1064193835
9.300000 -0.1019658216
9.350000 -0.0727286037
9.400000 -0.0260906368
9.450000 0.0264079062
9.500000 0.0719222858
9.550000 0.0994431852
9.600000 0.1024570568
9.650000 0.0804846102
9.700000 0.0391348185
9.750000 -0.0113233050
9.800000 -0.0585083543
9.850000 -0.0909621970
9.900000 -0.1009299833
9.950000 -0.0862105876
10.000000 -0.0506365641


==> sinc1D.txt <==
                   7	0.000521182	0.0273979
                  19	2.70737e-07	0.00157604
                  49	4.02713e-13	3.40417e-06
                 117	4.84228e-24	2.1379e-11
                 274	3.39884e-46	6.31379e-22
                 623	3.83897e-91	8.93556e-43
                1395	8.63025e-179	2.12735e-84
                3084	2.6129e-355	1.9393e-167
                6753	2.11401e-704	2.50559e-333


==> sinc2D.txt <==
                 344	9.59458e-07	0.0417712
                2328	8.07507e-13	0.00198229
               13755	2.82505e-25	4.51697e-06
               75440	9.81984e-48	2.39362e-11
              207550	8.79716e-67	6.91123e-17
              631388	1.52935e-106	1.45058e-26
         1.89248e+06	1.72578e-174	4.61173e-42


==> sinc3D.txt <==
                   4	0.00124195	0.318202
                 129	0.0118369	0.353559
                3458	0.000433431	0.156326
               72972	7.99292e-08	0.0239497
         1.24527e+06	1.37211e-18	0.000468675
          1.7475e+07	1.17794e-40	1.74546e-07
         2.16744e+08	9.77458e-81	2.56237e-14


==> sinc4D_C6.txt <==
               46492	0.00160127	0.255041
              203023	7.89756e-06	0.176064
              629743	3.01872e-07	0.121281
         1.50228e+06	2.42788e-08	0.0853009
         3.06904e+06	8.31632e-09	0.0606796
         1.15225e+07	9.21286e-13	0.0277867
          1.8456e+07	1.1258e-12	0.0198896
         2.99974e+07	2.26631e-15	0.0135881



==> trap_points.txt <==
     y Value of g(u) at trapezoidal points
-6.000000 0.0000000000
-5.685841 0.0000000000
-5.371681 0.0000000000
-5.057522 0.0000000000
-4.743363 0.0000000030
-4.429204 0.0000003669
-4.115044 0.0000134305
-3.800885 0.0002026034
-3.486726 0.0016048505
-3.172567 0.0079676512
-2.858407 0.0282006681
-2.544248 0.0780853279
-2.230089 0.1806498566
-1.915930 0.3649960126
-1.601770 0.6599129203
-1.287611 1.0669862985
-0.973452 1.4762449937
-0.659292 1.5082789155
-0.345133 0.5787632354
-0.030974 -0.9190355074
0.283185 -0.5633543827
0.597345 0.9088838023
0.911504 -0.5259752488
1.225663 0.1601938553
1.539822 0.0316218548
1.853982 -0.1054103997
2.168141 0.1227852992
2.482300 -0.1184595520
2.796459 0.1082104014
3.110619 -0.0978940683
3.424778 0.0889947578
3.738937 -0.0815231040
4.053096 0.0752043803
4.367256 -0.0697945433
4.681415 0.0651107880
4.995574 -0.0610161322
5.309734 0.0574060107
5.623893 -0.0541992230
5.938052 0.0513317527
6.252211 -0.0487524500
6.566371 0.0464199539
6.880530 -0.0443004574
7.194689 0.0423660585
7.508848 -0.0405935244
7.823008 0.0389633545
8.137167 -0.0374590596
8.451326 0.0360666023
8.765485 -0.0347739577
9.079645 0.0335707651
9.393804 -0.0324480499
9.707963 0.0313979990


==> trapz1D.txt <==
                   9	2.44231e-07	0.00012341
                  17	5.05079e-13	4.13994e-08
                  33	4.07414e-24	4.65889e-15
                  65	4.2982e-46	5.90009e-29
                 129	7.03479e-90	9.46263e-57
                 257	2.61145e-177	2.43399e-112
                 513	4.79039e-352	1.61039e-223
                1025	2.07588e-701	7.04946e-446
                2049	4.86375e-1400	1.35085e-890
                4097	3.2266e-2797	4.9603e-1780
                8193	1.66243e-5591	6.68821e-3559


==> trapz2D.txt <==
                 961	4.43483e-22	3.44248e-14
                2025	5.26053e-31	2.86252e-20
                3969	7.20072e-44	4.35961e-28
                7921	1.9074e-62	2.22736e-39
               16129	1.67445e-87	6.99199e-56
               32761	1.29039e-123	2.47001e-79
               65025	8.34872e-175	1.79849e-111
              130321	3.8496e-247	1.65841e-157
              261121	1.96622e-349	1.18993e-222
              522729	4.1198e-494	1.01179e-314
         1.04653e+06	1.05123e-698	5.20889e-445
         2.09381e+06	4.58076e-988	3.76604e-629


==> trapz4D.txt <==
                625	    0.000770178	0.00673795
                2401	1.39376e-05	0.000911882
                6561	2.34032e-06	0.00012341
               14641	1.46126e-07	1.67017e-05
               28561	4.94902e-09	2.26033e-06
               50625	6.2851e-11	3.05902e-07
              130321	8.25468e-13	5.6028e-09
              194481	3.16531e-15	7.58256e-10
              390625	1.23865e-17	1.38879e-11
              923521	8.86966e-22	3.44248e-14
         1.87416e+06	6.37473e-26	8.53305e-17
         4.10062e+06	1.05211e-30	2.86252e-20
         7.89048e+06	1.37895e-36	9.60268e-24
          1.5753e+07	1.44014e-43	4.35961e-28
         3.16406e+07	7.40299e-52	2.67864e-33


==> trapz8D_4.txt <==
             6561	0.0427949	0.0497871
              390625	0.00178127	0.00673795
              390625	0.00153976	0.00673795
          5.7648e+06	2.78753e-05	0.000911882
         4.30467e+07	4.68065e-06	0.00012341
         2.14359e+08	2.92252e-07	1.67017e-05
         8.15731e+08	9.89803e-09	2.26033e-06
 

